Aquanims: Area-Preserving Animated Transitions in Statistical Data Graphics based on a Hydraulic Metaphor

We propose "aquanims" as new design metaphors for animated transitions that preserve displayed areas during the transformation. Animated transitions are used to facilitate understanding of graphical transformations between different visualizations. Area is key information to preserve during filtering or ordering transitions of area-based charts like bar charts, histograms, treemaps, or mosaic plots. As liquids are incompressible fluids, we use a hydraulic metaphor to convey the sense of area preservation during animated transitions: in aquanims, graphical objects can change shape, position, color, and even connectedness but not displayed area, as for a liquid contained in a transparent vessel or transferred between such vessels communicating through hidden pipes. We present various aquanims for product plots like bar charts and histograms to accommodate changes in data, in the ordering of bars or in a number of bins, and to provide animated tips. We also consider confusion matrices visualized as fluctuation diagrams and mosaic plots, and show how aquanims can be used to ease the understanding of different classification errors of real data.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at http://www.dante.de/cgi-bin/ctan-index

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

For questions concerning the Eurographics Style please contact publishing@eg.org


